KamonBench: A Grammar-Based Dataset for Evaluating Compositional Factor Recovery in Vision-Language Models

Kamon (family crests) are an important part of Japanese culture and a natural test case for compositional visual recognition: each crest combines a small number of symbolic choices, but the space of possible descriptions is sparse. We introduce KamonBench, a grammar-based image-to-structure benchmark with 20,000 synthetic composite crests and auxiliary component examples. Each composite crest is paired with a formal kamon description language (kamon yogo) description, a segmented Japanese analysis, an English translation, and a non-linguistic program code. Because each synthetic crest is generated from known factors, namely container, modifier, and motif, KamonBench supports evaluation beyond caption-level accuracy: direct program-code factor metrics, controlled factor recombination splits, counterfactual motif-sensitivity groups under fixed container-modifier contexts, and linear probes of factor accessibility. We include baseline results for a ViT encoder with a Transformer decoder, two VGG n-gram decoders with and without learned positional masks, and fine-tuned Qwen3-VL-4B and Qwen3-VL-8B models. KamonBench therefore provides a controlled testbed for sparse compositional visual recognition and factor recovery in vision-language models.

==> Figures/kani.txt <==
蟹


==> Figures/maru.txt <==
丸


==> Figures/maru_ni__kani.txt <==
丸に蟹


==> Figures/maru_ni_kashira_awase_kani.txt <==
丸に頭合せ三つ蟹


==> Figures/maru_ni_mame_kani.txt <==
丸に豆蟹


==> Figures/maru_ni_mitsu_mori_kani.txt <==
丸に三つ盛り蟹


==> Figures/maru_ni_nozoki_kani.txt <==
丸に覗き蟹


==> Figures/maru_ni_shiri_awase_kani.txt <==
丸に尻合せ三つ蟹

